Study of charmonium production using decays to hadronic final states with the LHCb experiment

Studies of charmonium properties and production mechanism started with the discovery of $J/\psi$ meson. Since more than 40 years the charmonium production mechanism is still not entirely understood. Following the era of investigations at $e^+e^-$ machines, nowadays, charmonium states are copiously produced at hadron colliders, that allows systematic studies of their resonance parameters, production observables and decays. Despite large production rates, many charmonium states are barely studied due to the complications of their reconstruction against a large background level. The LHCb experiment provides a unique opportunity to study S-wave and P-wave charmonium states using their decays to hadrons. This allows measuring production observables of $\eta_c$ and $\chi_c$ charmonium states. According to the theoretical formalism of Non-Relativistic QCD (NRQCD), the production observables of the same wave charmonium states are linked. Hence, the LHCb measurements provide a series of stringent tests of NRQCD. In the framework of this thesis, the first measurement of the $\eta_c(1S)$ differential production cross-section at $\sqrt{s}=13\,TeV$ and the most precise to date single mass measurement are performed, where the $\eta_c(1S)$ state is reconstructed via its decay to $p\bar{p}$. In addition, the production of the $\chi_c$ and $\eta_c(2S)$ states in $b$-hadron decays is studied using decays to $\phi\phi$. The obtained results are confronted with existing theory predictions. The original phenomenological analysis concludes that the description of charmonium prompt production and production in inclusive $b$-hadron decays in an entire range of transverse momentum remains a challenge.

==> figs/ppbar/CS_new/CSTotal_new.txt <==
Etac Prompt dSigma/dPT [nb/ GeV/c] 
487.53$\pm$108.51$\pm$15.06$\pm$28.24$\pm$64.27 
156.68$\pm$25.23$\pm$ 5.72$\pm$ 8.83$\pm$21.62 
62.60$\pm$ 9.70$\pm$ 3.19$\pm$ 3.49$\pm$ 8.74 
43.49$\pm$ 8.66$\pm$ 2.95$\pm$ 2.44$\pm$ 6.20 

 Jpsi Prompt dSigma/dPT [nb/ GeV/c] (ANA 2015) 
318.72$\pm$ 1.35$\pm$ 1.92$\pm$ 9.27 
90.15$\pm$ 0.75$\pm$ 1.00$\pm$ 3.54 
32.50$\pm$ 0.46$\pm$ 0.57$\pm$ 1.24 
12.75$\pm$ 0.25$\pm$ 0.32$\pm$ 0.47 

 Etac from-b dSigma/dPT [nb/ GeV/c] 
27.16$\pm$ 4.23$\pm$ 1.08$\pm$ 1.24$\pm$ 3.74 
18.82$\pm$ 1.52$\pm$ 0.85$\pm$ 0.91$\pm$ 2.61 
 6.76$\pm$ 0.88$\pm$ 0.37$\pm$ 0.32$\pm$ 0.95 
 3.79$\pm$ 0.51$\pm$ 0.24$\pm$ 0.17$\pm$ 0.55 

 Jpsi from-b dSigma/dPT [nb/ GeV/c] (ANA 2015) 
66.43$\pm$ 0.77$\pm$ 0.54$\pm$ 2.56 
30.65$\pm$ 0.46$\pm$ 0.35$\pm$ 1.18 
14.55$\pm$ 0.32$\pm$ 0.25$\pm$ 0.54 
 7.00$\pm$ 0.21$\pm$ 0.18$\pm$ 0.25 
Etac Rel Prompt dSigma/dPT [nb/ GeV/c] 
 1.53$\pm$ 0.34$\pm$ 0.05$\pm$ 0.09$\pm$ 0.19 
 1.74$\pm$ 0.28$\pm$ 0.06$\pm$ 0.10$\pm$ 0.22 
 1.93$\pm$ 0.30$\pm$ 0.10$\pm$ 0.11$\pm$ 0.24 
 3.41$\pm$ 0.68$\pm$ 0.23$\pm$ 0.19$\pm$ 0.43 

 Etac Rel from-b dSigma/dPT [nb/ GeV/c] 
 0.41$\pm$ 0.06$\pm$ 0.02$\pm$ 0.02$\pm$ 0.05 
 0.61$\pm$ 0.05$\pm$ 0.03$\pm$ 0.03$\pm$ 0.08 
 0.46$\pm$ 0.06$\pm$ 0.03$\pm$ 0.02$\pm$ 0.06 
 0.54$\pm$ 0.07$\pm$ 0.03$\pm$ 0.02$\pm$ 0.07 


==> figs/ppbar/CS_new/CSTotal_new_RunIMethod.txt <==
Etac Prompt dSigma/dPT [nb/ GeV/c] 
487.53 $\pm$ 108.51 $\pm$ 15.06 $\pm$ 28.24 $\pm$ 64.27 
156.68 $\pm$ 25.23 $\pm$ 5.72 $\pm$ 8.83 $\pm$ 21.62 
62.60 $\pm$ 9.70 $\pm$ 3.19 $\pm$ 3.49 $\pm$ 8.74 
43.49 $\pm$ 8.66 $\pm$ 2.95 $\pm$ 2.44 $\pm$ 6.20 

 Jpsi Prompt dSigma/dPT [nb/ GeV/c] (ANA 2015) 
318.72 $\pm$ 1.35 $\pm$ 1.92 $\pm$ 9.27 
90.15 $\pm$ 0.75 $\pm$ 1.00 $\pm$ 3.54 
32.50 $\pm$ 0.46 $\pm$ 0.57 $\pm$ 1.24 
12.75 $\pm$ 0.25 $\pm$ 0.32 $\pm$ 0.47 

 Etac from-b dSigma/dPT [nb/ GeV/c] 
27.16 $\pm$ 4.23 $\pm$ 1.08 $\pm$ 1.24 $\pm$ 3.74 
18.82 $\pm$ 1.52 $\pm$ 0.85 $\pm$ 0.91 $\pm$ 2.61 
 6.76 $\pm$ 0.88 $\pm$ 0.37 $\pm$ 0.32 $\pm$ 0.95 
 3.79 $\pm$ 0.51 $\pm$ 0.24 $\pm$ 0.17 $\pm$ 0.55 

 Jpsi from-b dSigma/dPT [nb/ GeV/c] (ANA 2015) 
66.43 $\pm$ 0.77 $\pm$ 0.54 $\pm$ 2.56 
30.65 $\pm$ 0.46 $\pm$ 0.35 $\pm$ 1.18 
14.55 $\pm$ 0.32 $\pm$ 0.25 $\pm$ 0.54 
 7.00 $\pm$ 0.21 $\pm$ 0.18 $\pm$ 0.25 
Etac Rel Prompt dSigma/dPT [nb/ GeV/c] 
 1.53 $\pm$ 0.34 $\pm$ 0.05 $\pm$ 0.09 $\pm$ 0.19 
 1.74 $\pm$ 0.28 $\pm$ 0.06 $\pm$ 0.10 $\pm$ 0.22 
 1.93 $\pm$ 0.30 $\pm$ 0.10 $\pm$ 0.11 $\pm$ 0.24 
 3.41 $\pm$ 0.68 $\pm$ 0.23 $\pm$ 0.19 $\pm$ 0.43 

 Etac Rel from-b dSigma/dPT [nb/ GeV/c] 
 0.41 $\pm$ 0.06 $\pm$ 0.02 $\pm$ 0.02 $\pm$ 0.05 
 0.61 $\pm$ 0.05 $\pm$ 0.03 $\pm$ 0.03 $\pm$ 0.08 
 0.46 $\pm$ 0.06 $\pm$ 0.03 $\pm$ 0.02 $\pm$ 0.06 
 0.54 $\pm$ 0.07 $\pm$ 0.03 $\pm$ 0.02 $\pm$ 0.07 


==> figs/ppbar/CS_new/CSTotal_new_sim.txt <==
Etac Prompt dSigma/dPT [nb/ GeV/c] 
536.09 $\pm$ 105.04 $\pm$ 19.61 $\pm$ 34.19 $\pm$ 70.67 
180.92 $\pm$ 24.81 $\pm$ 7.90 $\pm$ 11.35 $\pm$ 24.97 
73.92 $\pm$ 11.57 $\pm$ 4.07 $\pm$ 4.60 $\pm$ 10.32 
42.12 $\pm$ 7.95 $\pm$ 2.83 $\pm$ 2.62 $\pm$ 6.01 

 Jpsi Prompt dSigma/dPT [nb/ GeV/c] (ANA 2015) 
318.72 $\pm$ 1.35 $\pm$ 1.92 $\pm$ 9.27 
90.15 $\pm$ 0.75 $\pm$ 1.00 $\pm$ 3.54 
32.50 $\pm$ 0.46 $\pm$ 0.57 $\pm$ 1.24 
12.75 $\pm$ 0.25 $\pm$ 0.32 $\pm$ 0.47 

 Etac from-b dSigma/dPT [nb/ GeV/c] 
29.02 $\pm$ 7.33 $\pm$ 1.19 $\pm$ 1.86 $\pm$ 3.99 
18.87 $\pm$ 2.24 $\pm$ 0.81 $\pm$ 1.19 $\pm$ 2.62 
 6.27 $\pm$ 1.18 $\pm$ 0.30 $\pm$ 0.41 $\pm$ 0.88 
 3.19 $\pm$ 0.81 $\pm$ 0.17 $\pm$ 0.21 $\pm$ 0.47 

 Jpsi from-b dSigma/dPT [nb/ GeV/c] (ANA 2015) 
66.43 $\pm$ 0.77 $\pm$ 0.54 $\pm$ 2.56 
30.65 $\pm$ 0.46 $\pm$ 0.35 $\pm$ 1.18 
14.55 $\pm$ 0.32 $\pm$ 0.25 $\pm$ 0.54 
 7.00 $\pm$ 0.21 $\pm$ 0.18 $\pm$ 0.25 
Etac Rel Prompt dSigma/dPT [nb/ GeV/c] 
 1.68 $\pm$ 0.33 $\pm$ 0.06 $\pm$ 0.11 $\pm$ 0.21 
 2.01 $\pm$ 0.28 $\pm$ 0.09 $\pm$ 0.13 $\pm$ 0.25 
 2.27 $\pm$ 0.36 $\pm$ 0.13 $\pm$ 0.14 $\pm$ 0.28 
 3.30 $\pm$ 0.62 $\pm$ 0.22 $\pm$ 0.21 $\pm$ 0.41 

 Etac Rel from-b dSigma/dPT [nb/ GeV/c] 
 0.44 $\pm$ 0.11 $\pm$ 0.02 $\pm$ 0.03 $\pm$ 0.05 
 0.62 $\pm$ 0.07 $\pm$ 0.03 $\pm$ 0.04 $\pm$ 0.08 
 0.43 $\pm$ 0.08 $\pm$ 0.02 $\pm$ 0.03 $\pm$ 0.05 
 0.46 $\pm$ 0.12 $\pm$ 0.02 $\pm$ 0.03 $\pm$ 0.06 


==> figs/ppbar/MassFit_RunI_new/systTableRunI_PT1.txt <==
\begin{frame} 
\frametitle{PT Bin 1} 
  \begin{table}[H] 
  	 \begin{tabular*}{0.95\linewidth}{@{\extracolsep{\fill}}c|c|c} 
& $N^{p}_{\eta_c}/N^{p}_{J/\psi}$ & $N^{b}_{\eta_c}/N^{b}_{J/\psi}$  \\ \hline 
pppi0 & 0.0 & 0.1 \\ \hline  
rEtacJpsi & 0.6 & 1.7 \\ \hline  
Bkg & 1.1 & 2.5 \\ \hline  
Cross-Talk & 1.9 & 1.4 \\ \hline  
\hline 
total UnCorr & 2.3 & 3.4 \\ \hline  
\hline 
CB & 2.8 & 3.0 \\ \hline  
Gamma & 4.5 & 3.6 \\ \hline  
polarisation & 2.1 & 0.0 \\ \hline  
\hline 
total UnCorr & 5.8 & 4.7 \\ \hline  
\hline 
total syst & 6.2 & 5.8 \\ \hline  
\hline 
\hline 
 	 \end{tabular*} 
  \end{table} 
\end{frame} 


==> figs/ppbar/MassFit_RunI_new/systTableRunI_PT2.txt <==
\begin{frame} 
\frametitle{PT Bin 2} 
  \begin{table}[H] 
  	 \begin{tabular*}{0.95\linewidth}{@{\extracolsep{\fill}}c|c|c} 
& $N^{p}_{\eta_c}/N^{p}_{J/\psi}$ & $N^{b}_{\eta_c}/N^{b}_{J/\psi}$  \\ \hline 
pppi0 & 0.1 & 0.2 \\ \hline  
rEtacJpsi & 0.6 & 1.7 \\ \hline  
Bkg & 2.7 & 3.4 \\ \hline  
Cross-Talk & 1.1 & 1.3 \\ \hline  
\hline 
total UnCorr & 3.0 & 4.1 \\ \hline  
\hline 
CB & 2.8 & 3.0 \\ \hline  
Gamma & 4.5 & 3.6 \\ \hline  
polarisation & 1.8 & 0.0 \\ \hline  
\hline 
total UnCorr & 5.6 & 4.7 \\ \hline  
\hline 
total syst & 6.4 & 6.2 \\ \hline  
\hline 
\hline 
 	 \end{tabular*} 
  \end{table} 
\end{frame} 


==> figs/ppbar/MassFit_RunI_new/systTableRunI_PT3.txt <==
\begin{frame} 
\frametitle{PT Bin 3} 
  \begin{table}[H] 
  	 \begin{tabular*}{0.95\linewidth}{@{\extracolsep{\fill}}c|c|c} 
& $N^{p}_{\eta_c}/N^{p}_{J/\psi}$ & $N^{b}_{\eta_c}/N^{b}_{J/\psi}$  \\ \hline 
pppi0 & 0.1 & 0.4 \\ \hline  
rEtacJpsi & 0.6 & 1.7 \\ \hline  
Bkg & 4.5 & 4.5 \\ \hline  
Cross-Talk & 1.2 & 1.7 \\ \hline  
\hline 
total UnCorr & 4.7 & 5.1 \\ \hline  
\hline 
CB & 2.8 & 3.0 \\ \hline  
Gamma & 4.5 & 3.6 \\ \hline  
polarisation & 1.6 & 0.0 \\ \hline  
\hline 
total UnCorr & 5.6 & 4.7 \\ \hline  
\hline 
total syst & 7.3 & 6.9 \\ \hline  
\hline 
\hline 
 	 \end{tabular*} 
  \end{table} 
\end{frame} 


==> figs/ppbar/MassFit_RunI_new/systTableRunI_PT4.txt <==
\begin{frame} 
\frametitle{PT Bin 4} 
  \begin{table}[H] 
  	 \begin{tabular*}{0.95\linewidth}{@{\extracolsep{\fill}}c|c|c} 
& $N^{p}_{\eta_c}/N^{p}_{J/\psi}$ & $N^{b}_{\eta_c}/N^{b}_{J/\psi}$  \\ \hline 
pppi0 & 0.2 & 0.5 \\ \hline  
rEtacJpsi & 0.6 & 1.7 \\ \hline  
Bkg & 6.3 & 5.5 \\ \hline  
Cross-Talk & 1.4 & 1.0 \\ \hline  
\hline 
total UnCorr & 6.5 & 5.9 \\ \hline  
\hline 
CB & 2.8 & 3.0 \\ \hline  
Gamma & 4.5 & 3.6 \\ \hline  
polarisation & 1.6 & 0.0 \\ \hline  
\hline 
total UnCorr & 5.6 & 4.7 \\ \hline  
\hline 
total syst & 8.5 & 7.5 \\ \hline  
\hline 
\hline 
 	 \end{tabular*} 
  \end{table} 
\end{frame} 


==> figs/ppbar/figs_v1/CS/CSJpsi_8.txt <==
1.640  0.071  
1.751  0.081  
1.872  0.095  
1.941  0.112  

2.071  0.095  
2.164  0.105  
2.460  0.137  
2.411  0.156  



==> figs/ppbar/figs_v1/CS/CSJpsi_new.txt <==
478.075 2.0315 2.875 13.912 14.350
180.3 1.5  2.0  7.083 7.511
65.0  0.922 1.140 2.470 2.872 
25.5  0.5  0.640 0.943 1.245
 
99.644 1.154 0.806 3.836 4.086
61.3  0.922 0.707 2.360 2.631  
29.1  0.640 0.5  1.082 1.353 
14.0  0.424 0.361 0.5  0.748
 



==> figs/ppbar/figs_v1/CS/CSRel.txt <==
318.72  1.35  1.92  9.27 
90.15  0.75  1.00  3.54 
32.50  0.46  0.57  1.24 
12.75  0.25  0.32  0.47 

66.43  0.77  0.54  2.56 
30.65  0.46  0.35  1.18 
14.55  0.32  0.25  0.54 
 7.00  0.21  0.18  0.25 

 1.66  0.33  0.13  0.21 
 2.01  0.28  0.16  0.25 
 2.21  0.36  0.19  0.28 
 2.95  0.57  0.28  0.37 
 
 0.49  0.12  0.04  0.06 
 0.59  0.09  0.05  0.07 
 0.42  0.10  0.04  0.05 
 0.43  0.13  0.04  0.05 


==> figs/ppbar/figs_v1/CS/CSTotal_RunIMethod.txt <==
Etac Rel Prompt dSigma/dPT [nb/ GeV/c] 
 1.66$\pm$ 0.32 
 1.85$\pm$ 0.26 
 1.92$\pm$ 0.31 
 2.99$\pm$ 0.56 

 Etac Rel from-b dSigma/dPT [nb/ GeV/c] 
 0.42$\pm$ 0.06 
 0.64$\pm$ 0.05 
 0.47$\pm$ 0.06 
 0.54$\pm$ 0.07 


==> figs/ppbar/figs_v1/CS/CSTotal_new.txt <==
Etac Prompt dSigma/dPT [nb/ GeV/c] 
528.351214254, 197.809539971, 10.5670242851, 75.1103310947 
165.964395191, 24.2618332975, 3.31928790382, 23.6600284578 
61.8277788346, 13.8703214205, 1.23655557669, 9.0750547211 
40.010892378, 6.92023510165, 0.800217847561, 6.07027385238 

 Jpsi Prompt dSigma/dPT [nb/ GeV/c] (ANA 2015) 
  318.79, 1.35614666667, 3.91385333333, 16.57708 
   90.15,     0.75,      1.0,   4.6878 
    32.5, 0.460977,  0.57009,     1.69 
   12.75,     0.25, 0.320156,    0.663 

 Etac from-b dSigma/dPT [nb/ GeV/c] 
26.5510938101, 4.27377637535, 0.531021876202, 5.39673513553 
19.4472362015, 1.60590997302, 0.38894472403, 2.58982408211 
6.71636061681, 0.875456907614, 0.134327212336, 0.904966611805 
3.61868270771, 0.508248067519, 0.0723736541542, 0.498174736713 

 Jpsi from-b dSigma/dPT [nb/ GeV/c] (ANA 2015) 
66.3973333333, 0.768886666667, 1.01012666667, 3.45266133333 
   30.65, 0.460977, 0.3535535,   1.5938 
   14.55, 0.320156,     0.25,   0.7566 
     7.0, 0.212132, 0.1802775,    0.364 


==> figs/ppbar/figs_v1/CS/CSTotal_new_RunIMethod.txt <==
Etac Prompt dSigma/dPT [nb/ GeV/c] 
529.65$\pm$101.57$\pm$27.90$\pm$24.77$\pm$67.99 
167.05$\pm$23.68$\pm$ 7.15$\pm$ 7.71$\pm$21.98 
62.24$\pm$10.16$\pm$ 3.24$\pm$ 2.83$\pm$ 8.24 
38.13$\pm$ 7.10$\pm$ 2.67$\pm$ 1.72$\pm$ 5.11 

 Jpsi Prompt dSigma/dPT [nb/ GeV/c] (ANA 2015) 
318.72$\pm$ 1.35$\pm$ 1.92$\pm$ 9.27 
90.15$\pm$ 0.75$\pm$ 1.00$\pm$ 3.54 
32.50$\pm$ 0.46$\pm$ 0.57$\pm$ 1.24 
12.75$\pm$ 0.25$\pm$ 0.32$\pm$ 0.47 

 Etac from-b dSigma/dPT [nb/ GeV/c] 
28.19$\pm$ 3.92$\pm$ 1.36$\pm$ 1.34$\pm$ 3.70 
19.54$\pm$ 1.52$\pm$ 0.78$\pm$ 0.95$\pm$ 2.58 
 6.88$\pm$ 0.88$\pm$ 0.39$\pm$ 0.34$\pm$ 0.92 
 3.77$\pm$ 0.51$\pm$ 0.24$\pm$ 0.18$\pm$ 0.51 

 Jpsi from-b dSigma/dPT [nb/ GeV/c] (ANA 2015) 
66.43$\pm$ 0.77$\pm$ 0.54$\pm$ 2.56 
30.65$\pm$ 0.46$\pm$ 0.35$\pm$ 1.18 
14.55$\pm$ 0.32$\pm$ 0.25$\pm$ 0.54 
 7.00$\pm$ 0.21$\pm$ 0.18$\pm$ 0.25 
Etac Rel Prompt dSigma/dPT [nb/ GeV/c] 
 1.66$\pm$ 0.32$\pm$ 0.09$\pm$ 0.08$\pm$ 0.21 
 1.85$\pm$ 0.26$\pm$ 0.08$\pm$ 0.09$\pm$ 0.23 
 1.92$\pm$ 0.31$\pm$ 0.10$\pm$ 0.09$\pm$ 0.24 
 2.99$\pm$ 0.56$\pm$ 0.21$\pm$ 0.14$\pm$ 0.37 

 Etac Rel from-b dSigma/dPT [nb/ GeV/c] 
 0.42$\pm$ 0.06$\pm$ 0.02$\pm$ 0.02$\pm$ 0.05 
 0.64$\pm$ 0.05$\pm$ 0.03$\pm$ 0.03$\pm$ 0.08 
 0.47$\pm$ 0.06$\pm$ 0.03$\pm$ 0.02$\pm$ 0.06 
 0.54$\pm$ 0.07$\pm$ 0.03$\pm$ 0.03$\pm$ 0.07 


==> figs/ppbar/figs_v1/CS/CSTotal_new_sim.txt <==
Etac Prompt dSigma/dPT [nb/ GeV/c] 
529.15$\pm$106.03$\pm$23.39$\pm$34.19$\pm$67.93 
181.63$\pm$24.81$\pm$ 9.30$\pm$11.63$\pm$23.90 
71.79$\pm$11.77$\pm$ 4.25$\pm$ 4.55$\pm$ 9.51 
37.62$\pm$ 7.29$\pm$ 2.55$\pm$ 2.38$\pm$ 5.04 

 Jpsi Prompt dSigma/dPT [nb/ GeV/c] (ANA 2015) 
318.72$\pm$ 1.35$\pm$ 1.92$\pm$ 9.27 
90.15$\pm$ 0.75$\pm$ 1.00$\pm$ 3.54 
32.50$\pm$ 0.46$\pm$ 0.57$\pm$ 1.24 
12.75$\pm$ 0.25$\pm$ 0.32$\pm$ 0.47 

 Etac from-b dSigma/dPT [nb/ GeV/c] 
32.32$\pm$ 8.05$\pm$ 1.31$\pm$ 2.07$\pm$ 4.25 
18.11$\pm$ 2.91$\pm$ 0.85$\pm$ 1.19$\pm$ 2.39 
 6.13$\pm$ 1.47$\pm$ 0.36$\pm$ 0.41$\pm$ 0.82 
 3.04$\pm$ 0.91$\pm$ 0.23$\pm$ 0.20$\pm$ 0.41 

 Jpsi from-b dSigma/dPT [nb/ GeV/c] (ANA 2015) 
66.43$\pm$ 0.77$\pm$ 0.54$\pm$ 2.56 
30.65$\pm$ 0.46$\pm$ 0.35$\pm$ 1.18 
14.55$\pm$ 0.32$\pm$ 0.25$\pm$ 0.54 
 7.00$\pm$ 0.21$\pm$ 0.18$\pm$ 0.25 
Etac Rel Prompt dSigma/dPT [nb/ GeV/c] 
 1.66$\pm$ 0.33$\pm$ 0.07$\pm$ 0.11$\pm$ 0.21 
 2.01$\pm$ 0.28$\pm$ 0.10$\pm$ 0.13$\pm$ 0.25 
 2.21$\pm$ 0.36$\pm$ 0.13$\pm$ 0.14$\pm$ 0.28 
 2.95$\pm$ 0.57$\pm$ 0.20$\pm$ 0.19$\pm$ 0.37 

 Etac Rel from-b dSigma/dPT [nb/ GeV/c] 
 0.49$\pm$ 0.12$\pm$ 0.02$\pm$ 0.03$\pm$ 0.06 
 0.59$\pm$ 0.09$\pm$ 0.03$\pm$ 0.04$\pm$ 0.07 
 0.42$\pm$ 0.10$\pm$ 0.02$\pm$ 0.03$\pm$ 0.05 
 0.43$\pm$ 0.13$\pm$ 0.03$\pm$ 0.03$\pm$ 0.05 


==> figs/ppbar/figs_v1/CS/CSTotal_sim.txt <==
Etac Prompt dSigma/dPT [nb/ GeV/c]
  547.28 111.315 10.9456 77.8012
 176.307 25.6831 3.52614 25.1345
 68.4017 11.5146 1.36803 10.04
 37.9981 7.43363 0.759961 5.7649

Jpsi Prompt dSigma/dPT [nb/ GeV/c] (ANA 2015)
  318.79 1.35615 3.91385 16.5771
   90.15 0.75 1 4.6878
    32.5 0.460977 0.57009 1.69
   12.75 0.25 0.320156 0.663

Etac from-b dSigma/dPT [nb/ GeV/c]
 31.0687 8.19439 0.621374 6.31498
 17.8184 2.87273 0.356367 2.3729
 6.43259 1.42594 0.128652 0.866732
 3.53895 0.886244 0.070779 0.487198

Jpsi from-b dSigma/dPT [nb/ GeV/c] (ANA 2015)
 66.3973 0.768887 1.01013 3.45266
   30.65 0.460977 0.353554 1.5938
   14.55 0.320156 0.25 0.7566
       7 0.212132 0.180278 0.364


==> figs/ppbar/figs_v1/fitPar_0_0.txt <==

****************************************
Minimizer is Minuit2 / Migrad
Chi2                      =      23.8793
NDf                       =           17
Edm                       =  6.43767e-06
NCalls                    =         4076
mu                        = -0.000649669   +/-   0.00181527   	 (limited)
beta                      =     0.959702                      	 (fixed)
S1                        =       4.1535   +/-   0.261227     	 (limited)
rS                        =      3.47441                      	 (fixed)
tauB                      =       1.2704   +/-   0.0399696    	 (limited)
NpJpsi_1                  =      21979.7   +/-   1640.27      	 (limited)
NbJpsi_1                  =      4753.06   +/-   196.205      	 (limited)
NtJpsi_1                  =  9.78174e-08   +/-   0.0301574    	 (limited)
NpEtac_rel_1              =      1.05795   +/-   0.213944     	 (limited)
NbEtac_rel_1              =     0.306406   +/-   0.0775825    	 (limited)
NtEtac_1                  =            0                      	 (fixed)
NpJpsi_2                  =        25265   +/-   1502.36      	 (limited)
NbJpsi_2                  =      7253.48   +/-   284.15       	 (limited)
NtJpsi_2                  =   0.00129399   +/-   0.0230592    	 (limited)
NpEtac_rel_2              =      1.30216   +/-   0.177337     	 (limited)
NbEtac_rel_2              =     0.384026   +/-   0.0602844    	 (limited)
NtEtac_2                  =            0                      	 (fixed)
NpJpsi_3                  =      13336.4   +/-   1006.02      	 (limited)
NbJpsi_3                  =         4958   +/-   187.514      	 (limited)
NtJpsi_3                  =   0.00547742   +/-   0.0125758    	 (limited)
NpEtac_rel_3              =      1.38389   +/-   0.230628     	 (limited)
NbEtac_rel_3              =     0.268023   +/-   0.0627835    	 (limited)
NtEtac_3                  =            0                      	 (fixed)
NpJpsi_4                  =      5957.79   +/-   641.572      	 (limited)
NbJpsi_4                  =      2588.04   +/-   113.836      	 (limited)
NtJpsi_4                  =    0.0246364   +/-   0.0139786    	 (limited)
NpEtac_rel_4              =      1.87166   +/-   0.366008     	 (limited)
NbEtac_rel_4              =     0.276343   +/-   0.0825909    	 (limited)
NtEtac_4                  =            0                      	 (fixed)
center of the left bin:    -0.0589792
center of the left bin:    -0.0663698
center of the left bin:    -0.102016
center of the left bin:    -0.269451

